Breaking the Curse for Uniform Approximation in Hilbert Spaces via Monte Carlo Methods

We study the $L_{\infty}$-approximation of $d$-variate functions from Hilbert spaces via linear functionals as information. It is a common phenomenon in tractability studies that unweighted problems (with each dimension being equally important) suffer from the curse of dimensionality in the deterministic setting, that is, the number $n(\varepsilon,d)$ of information needed in order to solve a problem to within a given accuracy $\varepsilon > 0$ grows exponentially in $d$. We show that for certain approximation problems in periodic tensor product spaces, in particular Korobov spaces with smoothness $r > 1/2$, switching to the randomized setting can break the curse of dimensionality, now having polynomial tractability, namely $n(\varepsilon,d) \preceq \varepsilon^{-2} \, d \, (1 + \log d)$. Similar benefits of Monte Carlo methods in terms of tractability have only been known for integration problems so far.

==> approx16.dat <==
     x   f(x)
 0.000 -0.186
 0.001 -0.182
 0.002 -0.174
 0.003 -0.177
 0.004 -0.173
 0.005 -0.171
 0.006 -0.167
 0.007 -0.161
 0.008 -0.164
 0.009 -0.169
 0.010 -0.169
 0.011 -0.164
 0.012 -0.156
 0.013 -0.144
 0.014 -0.133
 0.015 -0.130
 0.016 -0.133
 0.017 -0.134
 0.018 -0.133
 0.019 -0.136
 0.020 -0.133
 0.021 -0.144
 0.022 -0.146
 0.023 -0.159
 0.024 -0.169
 0.025 -0.179
 0.026 -0.179
 0.027 -0.177
 0.028 -0.175
 0.029 -0.181
 0.030 -0.187
 0.031 -0.190
 0.032 -0.199
 0.033 -0.203
 0.034 -0.196
 0.035 -0.188
 0.036 -0.170
 0.037 -0.170
 0.038 -0.172
 0.039 -0.173
 0.040 -0.178
 0.041 -0.165
 0.042 -0.163
 0.043 -0.146
 0.044 -0.146
 0.045 -0.139
 0.046 -0.130
 0.047 -0.120
 0.048 -0.117
 0.049 -0.109
 0.050 -0.091
 0.051 -0.090
 0.052 -0.083
 0.053 -0.084
 0.054 -0.104
 0.055 -0.108
 0.056 -0.102
 0.057 -0.095
 0.058 -0.090
 0.059 -0.081
 0.060 -0.073
 0.061 -0.054
 0.062 -0.038
 0.063 -0.019
 0.064 -0.008
 0.065  0.005
 0.066  0.003
 0.067  0.017
 0.068  0.028
 0.069  0.028
 0.070  0.039
 0.071  0.034
 0.072  0.033
 0.073  0.040
 0.074  0.042
 0.075  0.041
 0.076  0.058
 0.077  0.066
 0.078  0.063
 0.079  0.071
 0.080  0.082
 0.081  0.085
 0.082  0.091
 0.083  0.099
 0.084  0.099
 0.085  0.097
 0.086  0.104
 0.087  0.106
 0.088  0.101
 0.089  0.099
 0.090  0.091
 0.091  0.095
 0.092  0.104
 0.093  0.121
 0.094  0.124
 0.095  0.125
 0.096  0.123
 0.097  0.130
 0.098  0.133
 0.099  0.145
 0.100  0.136
 0.101  0.133
 0.102  0.119
 0.103  0.117
 0.104  0.116
 0.105  0.120
 0.106  0.131
 0.107  0.123
 0.108  0.124
 0.109  0.138
 0.110  0.152
 0.111  0.154
 0.112  0.152
 0.113  0.153
 0.114  0.163
 0.115  0.166
 0.116  0.154
 0.117  0.148
 0.118  0.160
 0.119  0.170
 0.120  0.183
 0.121  0.194
 0.122  0.202
 0.123  0.220
 0.124  0.224
 0.125  0.225
 0.126  0.236
 0.127  0.229
 0.128  0.216
 0.129  0.206
 0.130  0.199
 0.131  0.186
 0.132  0.169
 0.133  0.169
 0.134  0.168
 0.135  0.160
 0.136  0.156
 0.137  0.158
 0.138  0.155
 0.139  0.160
 0.140  0.156
 0.141  0.159
 0.142  0.151
 0.143  0.134
 0.144  0.133
 0.145  0.134
 0.146  0.131
 0.147  0.125
 0.148  0.128
 0.149  0.135
 0.150  0.132
 0.151  0.133
 0.152  0.136
 0.153  0.138
 0.154  0.143
 0.155  0.143
 0.156  0.139
 0.157  0.139
 0.158  0.127
 0.159  0.131
 0.160  0.124
 0.161  0.114
 0.162  0.096
 0.163  0.089
 0.164  0.085
 0.165  0.080
 0.166  0.069
 0.167  0.086
 0.168  0.102
 0.169  0.106
 0.170  0.106
 0.171  0.096
 0.172  0.076
 0.173  0.070
 0.174  0.059
 0.175  0.055
 0.176  0.041
 0.177  0.036
 0.178  0.024
 0.179  0.021
 0.180  0.032
 0.181  0.035
 0.182  0.047
 0.183  0.057
 0.184  0.067
 0.185  0.080
 0.186  0.074
 0.187  0.061
 0.188  0.057
 0.189  0.059
 0.190  0.059
 0.191  0.059
 0.192  0.054
 0.193  0.060
 0.194  0.051
 0.195  0.050
 0.196  0.069
 0.197  0.086
 0.198  0.098
 0.199  0.109
 0.200  0.112
 0.201  0.121
 0.202  0.123
 0.203  0.134
 0.204  0.144
 0.205  0.157
 0.206  0.165
 0.207  0.177
 0.208  0.180
 0.209  0.185
 0.210  0.185
 0.211  0.182
 0.212  0.180
 0.213  0.196
 0.214  0.211
 0.215  0.219
 0.216  0.216
 0.217  0.213
 0.218  0.222
 0.219  0.216
 0.220  0.206
 0.221  0.203
 0.222  0.192
 0.223  0.179
 0.224  0.175
 0.225  0.178
 0.226  0.191
 0.227  0.208
 0.228  0.212
 0.229  0.216
 0.230  0.218
 0.231  0.228
 0.232  0.236
 0.233  0.239
 0.234  0.244
 0.235  0.261
 0.236  0.283
 0.237  0.279
 0.238  0.294
 0.239  0.292
 0.240  0.302
 0.241  0.315
 0.242  0.323
 0.243  0.344
 0.244  0.348
 0.245  0.350
 0.246  0.347
 0.247  0.349
 0.248  0.345
 0.249  0.357
 0.250  0.360
 0.251  0.362
 0.252  0.371
 0.253  0.375
 0.254  0.378
 0.255  0.390
 0.256  0.400
 0.257  0.392
 0.258  0.394
 0.259  0.403
 0.260  0.395
 0.261  0.396
 0.262  0.402
 0.263  0.405
 0.264  0.418
 0.265  0.424
 0.266  0.429
 0.267  0.440
 0.268  0.445
 0.269  0.440
 0.270  0.451
 0.271  0.457
 0.272  0.453
 0.273  0.446
 0.274  0.445
 0.275  0.445
 0.276  0.448
 0.277  0.447
 0.278  0.444
 0.279  0.447
 0.280  0.439
 0.281  0.434
 0.282  0.452
 0.283  0.456
 0.284  0.449
 0.285  0.445
 0.286  0.440
 0.287  0.438
 0.288  0.438
 0.289  0.436
 0.290  0.444
 0.291  0.458
 0.292  0.465
 0.293  0.475
 0.294  0.474
 0.295  0.474
 0.296  0.476
 0.297  0.478
 0.298  0.484
 0.299  0.489
 0.300  0.491
 0.301  0.494
 0.302  0.490
 0.303  0.483
 0.304  0.477
 0.305  0.472
 0.306  0.463
 0.307  0.458
 0.308  0.450
 0.309  0.458
 0.310  0.467
 0.311  0.462
 0.312  0.463
 0.313  0.460
 0.314  0.461
 0.315  0.457
 0.316  0.464
 0.317  0.463
 0.318  0.459
 0.319  0.451
 0.320  0.454
 0.321  0.458
 0.322  0.477
 0.323  0.490
 0.324  0.487
 0.325  0.496
 0.326  0.497
 0.327  0.498
 0.328  0.504
 0.329  0.505
 0.330  0.500
 0.331  0.506
 0.332  0.508
 0.333  0.505
 0.334  0.499
 0.335  0.507
 0.336  0.517
 0.337  0.522
 0.338  0.518
 0.339  0.521
 0.340  0.520
 0.341  0.515
 0.342  0.498
 0.343  0.478
 0.344  0.471
 0.345  0.483
 0.346  0.492
 0.347  0.487
 0.348  0.479
 0.349  0.476
 0.350  0.474
 0.351  0.472
 0.352  0.460
 0.353  0.460
 0.354  0.459
 0.355  0.456
 0.356  0.435
 0.357  0.421
 0.358  0.411
 0.359  0.400
 0.360  0.383
 0.361  0.364
 0.362  0.351
 0.363  0.340
 0.364  0.325
 0.365  0.314
 0.366  0.302
 0.367  0.292
 0.368  0.284
 0.369  0.273
 0.370  0.267
 0.371  0.267
 0.372  0.269
 0.373  0.267
 0.374  0.263
 0.375  0.247
 0.376  0.234
 0.377  0.229
 0.378  0.220
 0.379  0.210
 0.380  0.198
 0.381  0.173
 0.382  0.166
 0.383  0.162
 0.384  0.150
 0.385  0.141
 0.386  0.143
 0.387  0.148
 0.388  0.154
 0.389  0.148
 0.390  0.151
 0.391  0.158
 0.392  0.162
 0.393  0.164
 0.394  0.163
 0.395  0.168
 0.396  0.177
 0.397  0.164
 0.398  0.175
 0.399  0.175
 0.400  0.182
 0.401  0.181
 0.402  0.177
 0.403  0.164
 0.404  0.170
 0.405  0.180
 0.406  0.173
 0.407  0.170
 0.408  0.166
 0.409  0.166
 0.410  0.163
 0.411  0.154
 0.412  0.154
 0.413  0.164
 0.414  0.169
 0.415  0.170
 0.416  0.169
 0.417  0.169
 0.418  0.157
 0.419  0.155
 0.420  0.166
 0.421  0.164
 0.422  0.153
 0.423  0.158
 0.424  0.167
 0.425  0.161
 0.426  0.156
 0.427  0.161
 0.428  0.162
 0.429  0.156
 0.430  0.166
 0.431  0.168
 0.432  0.158
 0.433  0.173
 0.434  0.190
 0.435  0.201
 0.436  0.211
 0.437  0.221
 0.438  0.225
 0.439  0.231
 0.440  0.236
 0.441  0.227
 0.442  0.225
 0.443  0.213
 0.444  0.205
 0.445  0.208
 0.446  0.206
 0.447  0.201
 0.448  0.199
 0.449  0.184
 0.450  0.172
 0.451  0.168
 0.452  0.177
 0.453  0.170
 0.454  0.165
 0.455  0.166
 0.456  0.180
 0.457  0.199
 0.458  0.207
 0.459  0.214
 0.460  0.213
 0.461  0.220
 0.462  0.224
 0.463  0.231
 0.464  0.234
 0.465  0.248
 0.466  0.253
 0.467  0.259
 0.468  0.261
 0.469  0.275
 0.470  0.284
 0.471  0.299
 0.472  0.313
 0.473  0.327
 0.474  0.336
 0.475  0.346
 0.476  0.340
 0.477  0.339
 0.478  0.343
 0.479  0.352
 0.480  0.366
 0.481  0.375
 0.482  0.385
 0.483  0.396
 0.484  0.398
 0.485  0.407
 0.486  0.412
 0.487  0.416
 0.488  0.420
 0.489  0.415
 0.490  0.411
 0.491  0.412
 0.492  0.406
 0.493  0.401
 0.494  0.406
 0.495  0.417
 0.496  0.432
 0.497  0.440
 0.498  0.441
 0.499  0.446
 0.500  0.449
 0.501  0.464
 0.502  0.464
 0.503  0.466
 0.504  0.473
 0.505  0.460
 0.506  0.458
 0.507  0.473
 0.508  0.482
 0.509  0.488
 0.510  0.486
 0.511  0.484
 0.512  0.490
 0.513  0.493
 0.514  0.478
 0.515  0.478
 0.516  0.467
 0.517  0.470
 0.518  0.468
 0.519  0.461
 0.520  0.465
 0.521  0.471
 0.522  0.477
 0.523  0.487
 0.524  0.496
 0.525  0.498
 0.526  0.505
 0.527  0.511
 0.528  0.515
 0.529  0.515
 0.530  0.517
 0.531  0.526
 0.532  0.538
 0.533  0.542
 0.534  0.527
 0.535  0.532
 0.536  0.538
 0.537  0.546
 0.538  0.550
 0.539  0.562
 0.540  0.571
 0.541  0.575
 0.542  0.578
 0.543  0.590
 0.544  0.609
 0.545  0.618
 0.546  0.626
 0.547  0.637
 0.548  0.643
 0.549  0.648
 0.550  0.663
 0.551  0.678
 0.552  0.691
 0.553  0.706
 0.554  0.714
 0.555  0.729
 0.556  0.725
 0.557  0.730
 0.558  0.742
 0.559  0.750
 0.560  0.762
 0.561  0.768
 0.562  0.770
 0.563  0.775
 0.564  0.776
 0.565  0.781
 0.566  0.786
 0.567  0.788
 0.568  0.786
 0.569  0.770
 0.570  0.769
 0.571  0.771
 0.572  0.768
 0.573  0.756
 0.574  0.741
 0.575  0.739
 0.576  0.729
 0.577  0.720
 0.578  0.710
 0.579  0.697
 0.580  0.695
 0.581  0.690
 0.582  0.692
 0.583  0.689
 0.584  0.696
 0.585  0.692
 0.586  0.685
 0.587  0.686
 0.588  0.691
 0.589  0.701
 0.590  0.712
 0.591  0.732
 0.592  0.751
 0.593  0.753
 0.594  0.763
 0.595  0.753
 0.596  0.744
 0.597  0.734
 0.598  0.731
 0.599  0.729
 0.600  0.725
 0.601  0.736
 0.602  0.735
 0.603  0.729
 0.604  0.719
 0.605  0.710
 0.606  0.709
 0.607  0.700
 0.608  0.689
 0.609  0.681
 0.610  0.676
 0.611  0.665
 0.612  0.669
 0.613  0.678
 0.614  0.684
 0.615  0.685
 0.616  0.679
 0.617  0.692
 0.618  0.699
 0.619  0.705
 0.620  0.698
 0.621  0.687
 0.622  0.680
 0.623  0.675
 0.624  0.661
 0.625  0.654
 0.626  0.650
 0.627  0.641
 0.628  0.630
 0.629  0.627
 0.630  0.620
 0.631  0.614
 0.632  0.619
 0.633  0.611
 0.634  0.611
 0.635  0.599
 0.636  0.594
 0.637  0.592
 0.638  0.592
 0.639  0.587
 0.640  0.579
 0.641  0.579
 0.642  0.574
 0.643  0.577
 0.644  0.578
 0.645  0.572
 0.646  0.573
 0.647  0.572
 0.648  0.579
 0.649  0.576
 0.650  0.573
 0.651  0.585
 0.652  0.580
 0.653  0.574
 0.654  0.577
 0.655  0.581
 0.656  0.567
 0.657  0.549
 0.658  0.548
 0.659  0.542
 0.660  0.528
 0.661  0.518
 0.662  0.503
 0.663  0.500
 0.664  0.494
 0.665  0.499
 0.666  0.499
 0.667  0.505
 0.668  0.515
 0.669  0.524
 0.670  0.523
 0.671  0.523
 0.672  0.523
 0.673  0.515
 0.674  0.502
 0.675  0.478
 0.676  0.478
 0.677  0.475
 0.678  0.468
 0.679  0.472
 0.680  0.469
 0.681  0.461
 0.682  0.440
 0.683  0.434
 0.684  0.434
 0.685  0.441
 0.686  0.425
 0.687  0.419
 0.688  0.408
 0.689  0.413
 0.690  0.432
 0.691  0.440
 0.692  0.441
 0.693  0.429
 0.694  0.420
 0.695  0.401
 0.696  0.395
 0.697  0.400
 0.698  0.403
 0.699  0.408
 0.700  0.419
 0.701  0.428
 0.702  0.433
 0.703  0.447
 0.704  0.457
 0.705  0.463
 0.706  0.470
 0.707  0.476
 0.708  0.477
 0.709  0.471
 0.710  0.475
 0.711  0.479
 0.712  0.491
 0.713  0.493
 0.714  0.498
 0.715  0.505
 0.716  0.509
 0.717  0.514
 0.718  0.510
 0.719  0.514
 0.720  0.521
 0.721  0.519
 0.722  0.526
 0.723  0.521
 0.724  0.523
 0.725  0.527
 0.726  0.520
 0.727  0.517
 0.728  0.522
 0.729  0.528
 0.730  0.527
 0.731  0.536
 0.732  0.541
 0.733  0.549
 0.734  0.555
 0.735  0.567
 0.736  0.587
 0.737  0.615
 0.738  0.626
 0.739  0.632
 0.740  0.626
 0.741  0.620
 0.742  0.617
 0.743  0.620
 0.744  0.626
 0.745  0.624
 0.746  0.619
 0.747  0.620
 0.748  0.624
 0.749  0.630
 0.750  0.630
 0.751  0.631
 0.752  0.625
 0.753  0.626
 0.754  0.623
 0.755  0.615
 0.756  0.614
 0.757  0.633
 0.758  0.642
 0.759  0.652
 0.760  0.654
 0.761  0.650
 0.762  0.645
 0.763  0.651
 0.764  0.654
 0.765  0.664
 0.766  0.670
 0.767  0.672
 0.768  0.679
 0.769  0.689
 0.770  0.700
 0.771  0.703
 0.772  0.693
 0.773  0.694
 0.774  0.684
 0.775  0.690
 0.776  0.681
 0.777  0.681
 0.778  0.665
 0.779  0.659
 0.780  0.660
 0.781  0.659
 0.782  0.662
 0.783  0.659
 0.784  0.666
 0.785  0.675
 0.786  0.678
 0.787  0.681
 0.788  0.680
 0.789  0.684
 0.790  0.677
 0.791  0.667
 0.792  0.657
 0.793  0.649
 0.794  0.653
 0.795  0.646
 0.796  0.632
 0.797  0.622
 0.798  0.623
 0.799  0.631
 0.800  0.625
 0.801  0.625
 0.802  0.630
 0.803  0.624
 0.804  0.628
 0.805  0.637
 0.806  0.645
 0.807  0.644
 0.808  0.642
 0.809  0.636
 0.810  0.637
 0.811  0.642
 0.812  0.639
 0.813  0.642
 0.814  0.640
 0.815  0.646
 0.816  0.654
 0.817  0.663
 0.818  0.660
 0.819  0.675
 0.820  0.669
 0.821  0.670
 0.822  0.668
 0.823  0.664
 0.824  0.665
 0.825  0.671
 0.826  0.666
 0.827  0.662
 0.828  0.660
 0.829  0.663
 0.830  0.672
 0.831  0.671
 0.832  0.666
 0.833  0.675
 0.834  0.677
 0.835  0.668
 0.836  0.661
 0.837  0.646
 0.838  0.634
 0.839  0.626
 0.840  0.619
 0.841  0.615
 0.842  0.612
 0.843  0.617
 0.844  0.616
 0.845  0.601
 0.846  0.599
 0.847  0.584
 0.848  0.578
 0.849  0.560
 0.850  0.538
 0.851  0.526
 0.852  0.524
 0.853  0.526
 0.854  0.523
 0.855  0.511
 0.856  0.504
 0.857  0.512
 0.858  0.503
 0.859  0.496
 0.860  0.492
 0.861  0.479
 0.862  0.474
 0.863  0.470
 0.864  0.465
 0.865  0.459
 0.866  0.455
 0.867  0.454
 0.868  0.458
 0.869  0.468
 0.870  0.478
 0.871  0.464
 0.872  0.467
 0.873  0.458
 0.874  0.449
 0.875  0.437
 0.876  0.424
 0.877  0.406
 0.878  0.405
 0.879  0.397
 0.880  0.386
 0.881  0.387
 0.882  0.386
 0.883  0.382
 0.884  0.377
 0.885  0.373
 0.886  0.367
 0.887  0.367
 0.888  0.348
 0.889  0.342
 0.890  0.335
 0.891  0.326
 0.892  0.327
 0.893  0.326
 0.894  0.326
 0.895  0.317
 0.896  0.309
 0.897  0.309
 0.898  0.298
 0.899  0.293
 0.900  0.283
 0.901  0.277
 0.902  0.273
 0.903  0.263
 0.904  0.260
 0.905  0.260
 0.906  0.249
 0.907  0.246
 0.908  0.252
 0.909  0.257
 0.910  0.256
 0.911  0.256
 0.912  0.255
 0.913  0.250
 0.914  0.238
 0.915  0.237
 0.916  0.242
 0.917  0.244
 0.918  0.239
 0.919  0.248
 0.920  0.243
 0.921  0.240
 0.922  0.232
 0.923  0.227
 0.924  0.221
 0.925  0.209
 0.926  0.201
 0.927  0.187
 0.928  0.179
 0.929  0.181
 0.930  0.189
 0.931  0.193
 0.932  0.188
 0.933  0.171
 0.934  0.156
 0.935  0.152
 0.936  0.147
 0.937  0.145
 0.938  0.141
 0.939  0.133
 0.940  0.121
 0.941  0.104
 0.942  0.105
 0.943  0.090
 0.944  0.079
 0.945  0.067
 0.946  0.069
 0.947  0.064
 0.948  0.052
 0.949  0.036
 0.950  0.027
 0.951  0.023
 0.952  0.023
 0.953  0.018
 0.954  0.019
 0.955  0.021
 0.956  0.023
 0.957  0.016
 0.958  0.010
 0.959  0.010
 0.960 -0.004
 0.961 -0.018
 0.962 -0.030
 0.963 -0.020
 0.964 -0.015
 0.965 -0.033
 0.966 -0.037
 0.967 -0.037
 0.968 -0.042
 0.969 -0.048
 0.970 -0.064
 0.971 -0.077
 0.972 -0.084
 0.973 -0.093
 0.974 -0.100
 0.975 -0.103
 0.976 -0.104
 0.977 -0.106
 0.978 -0.115
 0.979 -0.131
 0.980 -0.139
 0.981 -0.148
 0.982 -0.156
 0.983 -0.171
 0.984 -0.186
 0.985 -0.200
 0.986 -0.206
 0.987 -0.196
 0.988 -0.195
 0.989 -0.196
 0.990 -0.206
 0.991 -0.208
 0.992 -0.201
 0.993 -0.204
 0.994 -0.211
 0.995 -0.222
 0.996 -0.212
 0.997 -0.205
 0.998 -0.198
 0.999 -0.198
 1.000 -0.186


==> approx256.dat <==
     x   f(x)
 0.000 -0.018
 0.001 -0.013
 0.002 -0.010
 0.003 -0.008
 0.004 -0.005
 0.005 -0.004
 0.006 -0.003
 0.007 -0.000
 0.008  0.005
 0.009  0.007
 0.010  0.010
 0.011  0.013
 0.012  0.016
 0.013  0.019
 0.014  0.022
 0.015  0.024
 0.016  0.024
 0.017  0.026
 0.018  0.030
 0.019  0.037
 0.020  0.042
 0.021  0.043
 0.022  0.045
 0.023  0.047
 0.024  0.050
 0.025  0.051
 0.026  0.055
 0.027  0.055
 0.028  0.059
 0.029  0.062
 0.030  0.064
 0.031  0.065
 0.032  0.066
 0.033  0.070
 0.034  0.072
 0.035  0.077
 0.036  0.086
 0.037  0.091
 0.038  0.095
 0.039  0.100
 0.040  0.104
 0.041  0.110
 0.042  0.112
 0.043  0.114
 0.044  0.117
 0.045  0.120
 0.046  0.124
 0.047  0.127
 0.048  0.129
 0.049  0.130
 0.050  0.131
 0.051  0.133
 0.052  0.135
 0.053  0.140
 0.054  0.142
 0.055  0.144
 0.056  0.146
 0.057  0.150
 0.058  0.154
 0.059  0.156
 0.060  0.159
 0.061  0.162
 0.062  0.168
 0.063  0.172
 0.064  0.176
 0.065  0.179
 0.066  0.181
 0.067  0.185
 0.068  0.188
 0.069  0.190
 0.070  0.193
 0.071  0.196
 0.072  0.199
 0.073  0.203
 0.074  0.206
 0.075  0.212
 0.076  0.215
 0.077  0.217
 0.078  0.222
 0.079  0.227
 0.080  0.229
 0.081  0.233
 0.082  0.235
 0.083  0.240
 0.084  0.245
 0.085  0.245
 0.086  0.248
 0.087  0.251
 0.088  0.253
 0.089  0.255
 0.090  0.257
 0.091  0.257
 0.092  0.258
 0.093  0.261
 0.094  0.263
 0.095  0.265
 0.096  0.266
 0.097  0.269
 0.098  0.270
 0.099  0.274
 0.100  0.273
 0.101  0.274
 0.102  0.272
 0.103  0.272
 0.104  0.271
 0.105  0.273
 0.106  0.275
 0.107  0.275
 0.108  0.273
 0.109  0.275
 0.110  0.277
 0.111  0.277
 0.112  0.277
 0.113  0.280
 0.114  0.283
 0.115  0.283
 0.116  0.284
 0.117  0.286
 0.118  0.290
 0.119  0.291
 0.120  0.294
 0.121  0.295
 0.122  0.297
 0.123  0.297
 0.124  0.296
 0.125  0.296
 0.126  0.297
 0.127  0.297
 0.128  0.298
 0.129  0.299
 0.130  0.302
 0.131  0.302
 0.132  0.300
 0.133  0.296
 0.134  0.293
 0.135  0.289
 0.136  0.287
 0.137  0.286
 0.138  0.283
 0.139  0.283
 0.140  0.278
 0.141  0.278
 0.142  0.277
 0.143  0.275
 0.144  0.271
 0.145  0.268
 0.146  0.266
 0.147  0.264
 0.148  0.262
 0.149  0.260
 0.150  0.258
 0.151  0.254
 0.152  0.256
 0.153  0.255
 0.154  0.253
 0.155  0.251
 0.156  0.248
 0.157  0.246
 0.158  0.244
 0.159  0.242
 0.160  0.241
 0.161  0.237
 0.162  0.234
 0.163  0.232
 0.164  0.229
 0.165  0.226
 0.166  0.219
 0.167  0.216
 0.168  0.215
 0.169  0.212
 0.170  0.212
 0.171  0.208
 0.172  0.208
 0.173  0.208
 0.174  0.205
 0.175  0.204
 0.176  0.204
 0.177  0.204
 0.178  0.202
 0.179  0.202
 0.180  0.205
 0.181  0.208
 0.182  0.210
 0.183  0.209
 0.184  0.207
 0.185  0.206
 0.186  0.204
 0.187  0.201
 0.188  0.199
 0.189  0.199
 0.190  0.195
 0.191  0.191
 0.192  0.191
 0.193  0.190
 0.194  0.188
 0.195  0.189
 0.196  0.190
 0.197  0.193
 0.198  0.194
 0.199  0.196
 0.200  0.197
 0.201  0.198
 0.202  0.198
 0.203  0.200
 0.204  0.204
 0.205  0.208
 0.206  0.209
 0.207  0.208
 0.208  0.212
 0.209  0.215
 0.210  0.216
 0.211  0.217
 0.212  0.220
 0.213  0.222
 0.214  0.225
 0.215  0.226
 0.216  0.227
 0.217  0.228
 0.218  0.230
 0.219  0.231
 0.220  0.231
 0.221  0.232
 0.222  0.232
 0.223  0.231
 0.224  0.235
 0.225  0.237
 0.226  0.237
 0.227  0.242
 0.228  0.246
 0.229  0.249
 0.230  0.251
 0.231  0.252
 0.232  0.257
 0.233  0.255
 0.234  0.258
 0.235  0.261
 0.236  0.263
 0.237  0.265
 0.238  0.268
 0.239  0.271
 0.240  0.278
 0.241  0.283
 0.242  0.288
 0.243  0.293
 0.244  0.299
 0.245  0.304
 0.246  0.304
 0.247  0.308
 0.248  0.310
 0.249  0.315
 0.250  0.318
 0.251  0.319
 0.252  0.322
 0.253  0.326
 0.254  0.330
 0.255  0.332
 0.256  0.335
 0.257  0.338
 0.258  0.339
 0.259  0.340
 0.260  0.341
 0.261  0.343
 0.262  0.345
 0.263  0.343
 0.264  0.342
 0.265  0.344
 0.266  0.346
 0.267  0.348
 0.268  0.352
 0.269  0.355
 0.270  0.358
 0.271  0.360
 0.272  0.357
 0.273  0.359
 0.274  0.360
 0.275  0.364
 0.276  0.367
 0.277  0.372
 0.278  0.374
 0.279  0.375
 0.280  0.374
 0.281  0.377
 0.282  0.378
 0.283  0.378
 0.284  0.378
 0.285  0.376
 0.286  0.376
 0.287  0.377
 0.288  0.376
 0.289  0.374
 0.290  0.374
 0.291  0.374
 0.292  0.378
 0.293  0.378
 0.294  0.379
 0.295  0.379
 0.296  0.377
 0.297  0.379
 0.298  0.379
 0.299  0.379
 0.300  0.377
 0.301  0.377
 0.302  0.374
 0.303  0.372
 0.304  0.368
 0.305  0.365
 0.306  0.362
 0.307  0.360
 0.308  0.357
 0.309  0.355
 0.310  0.354
 0.311  0.354
 0.312  0.352
 0.313  0.352
 0.314  0.352
 0.315  0.351
 0.316  0.349
 0.317  0.345
 0.318  0.343
 0.319  0.339
 0.320  0.332
 0.321  0.329
 0.322  0.327
 0.323  0.327
 0.324  0.325
 0.325  0.322
 0.326  0.322
 0.327  0.318
 0.328  0.316
 0.329  0.313
 0.330  0.311
 0.331  0.309
 0.332  0.305
 0.333  0.304
 0.334  0.302
 0.335  0.301
 0.336  0.300
 0.337  0.297
 0.338  0.294
 0.339  0.290
 0.340  0.287
 0.341  0.283
 0.342  0.278
 0.343  0.272
 0.344  0.267
 0.345  0.263
 0.346  0.256
 0.347  0.252
 0.348  0.247
 0.349  0.246
 0.350  0.243
 0.351  0.241
 0.352  0.236
 0.353  0.232
 0.354  0.227
 0.355  0.223
 0.356  0.218
 0.357  0.214
 0.358  0.208
 0.359  0.203
 0.360  0.197
 0.361  0.194
 0.362  0.191
 0.363  0.189
 0.364  0.189
 0.365  0.187
 0.366  0.187
 0.367  0.185
 0.368  0.183
 0.369  0.181
 0.370  0.175
 0.371  0.171
 0.372  0.170
 0.373  0.168
 0.374  0.165
 0.375  0.160
 0.376  0.156
 0.377  0.153
 0.378  0.148
 0.379  0.146
 0.380  0.143
 0.381  0.138
 0.382  0.136
 0.383  0.134
 0.384  0.132
 0.385  0.132
 0.386  0.132
 0.387  0.130
 0.388  0.130
 0.389  0.129
 0.390  0.129
 0.391  0.129
 0.392  0.127
 0.393  0.126
 0.394  0.124
 0.395  0.123
 0.396  0.123
 0.397  0.121
 0.398  0.121
 0.399  0.120
 0.400  0.122
 0.401  0.121
 0.402  0.121
 0.403  0.119
 0.404  0.119
 0.405  0.118
 0.406  0.121
 0.407  0.121
 0.408  0.121
 0.409  0.121
 0.410  0.122
 0.411  0.123
 0.412  0.121
 0.413  0.122
 0.414  0.121
 0.415  0.121
 0.416  0.120
 0.417  0.122
 0.418  0.123
 0.419  0.123
 0.420  0.127
 0.421  0.129
 0.422  0.132
 0.423  0.135
 0.424  0.138
 0.425  0.139
 0.426  0.140
 0.427  0.143
 0.428  0.145
 0.429  0.147
 0.430  0.148
 0.431  0.150
 0.432  0.151
 0.433  0.153
 0.434  0.158
 0.435  0.163
 0.436  0.166
 0.437  0.170
 0.438  0.172
 0.439  0.175
 0.440  0.178
 0.441  0.180
 0.442  0.181
 0.443  0.183
 0.444  0.185
 0.445  0.186
 0.446  0.185
 0.447  0.186
 0.448  0.187
 0.449  0.186
 0.450  0.186
 0.451  0.188
 0.452  0.188
 0.453  0.191
 0.454  0.195
 0.455  0.199
 0.456  0.203
 0.457  0.206
 0.458  0.209
 0.459  0.211
 0.460  0.214
 0.461  0.215
 0.462  0.220
 0.463  0.225
 0.464  0.229
 0.465  0.232
 0.466  0.238
 0.467  0.242
 0.468  0.245
 0.469  0.252
 0.470  0.257
 0.471  0.263
 0.472  0.268
 0.473  0.273
 0.474  0.279
 0.475  0.283
 0.476  0.287
 0.477  0.291
 0.478  0.296
 0.479  0.301
 0.480  0.304
 0.481  0.306
 0.482  0.310
 0.483  0.312
 0.484  0.316
 0.485  0.320
 0.486  0.324
 0.487  0.330
 0.488  0.335
 0.489  0.339
 0.490  0.341
 0.491  0.344
 0.492  0.343
 0.493  0.347
 0.494  0.351
 0.495  0.357
 0.496  0.362
 0.497  0.367
 0.498  0.368
 0.499  0.370
 0.500  0.372
 0.501  0.376
 0.502  0.380
 0.503  0.385
 0.504  0.391
 0.505  0.394
 0.506  0.394
 0.507  0.397
 0.508  0.403
 0.509  0.411
 0.510  0.412
 0.511  0.413
 0.512  0.417
 0.513  0.418
 0.514  0.420
 0.515  0.421
 0.516  0.421
 0.517  0.422
 0.518  0.426
 0.519  0.426
 0.520  0.428
 0.521  0.430
 0.522  0.434
 0.523  0.439
 0.524  0.442
 0.525  0.445
 0.526  0.448
 0.527  0.454
 0.528  0.460
 0.529  0.465
 0.530  0.470
 0.531  0.476
 0.532  0.480
 0.533  0.482
 0.534  0.485
 0.535  0.487
 0.536  0.489
 0.537  0.493
 0.538  0.495
 0.539  0.497
 0.540  0.504
 0.541  0.508
 0.542  0.511
 0.543  0.513
 0.544  0.517
 0.545  0.521
 0.546  0.523
 0.547  0.525
 0.548  0.526
 0.549  0.529
 0.550  0.536
 0.551  0.540
 0.552  0.545
 0.553  0.549
 0.554  0.551
 0.555  0.555
 0.556  0.556
 0.557  0.559
 0.558  0.561
 0.559  0.563
 0.560  0.567
 0.561  0.570
 0.562  0.574
 0.563  0.580
 0.564  0.581
 0.565  0.587
 0.566  0.593
 0.567  0.595
 0.568  0.596
 0.569  0.597
 0.570  0.600
 0.571  0.601
 0.572  0.604
 0.573  0.606
 0.574  0.607
 0.575  0.609
 0.576  0.609
 0.577  0.610
 0.578  0.614
 0.579  0.614
 0.580  0.613
 0.581  0.613
 0.582  0.613
 0.583  0.613
 0.584  0.615
 0.585  0.616
 0.586  0.618
 0.587  0.620
 0.588  0.622
 0.589  0.625
 0.590  0.627
 0.591  0.628
 0.592  0.629
 0.593  0.629
 0.594  0.628
 0.595  0.627
 0.596  0.627
 0.597  0.626
 0.598  0.626
 0.599  0.627
 0.600  0.625
 0.601  0.624
 0.602  0.621
 0.603  0.621
 0.604  0.621
 0.605  0.620
 0.606  0.621
 0.607  0.623
 0.608  0.624
 0.609  0.622
 0.610  0.625
 0.611  0.626
 0.612  0.626
 0.613  0.626
 0.614  0.624
 0.615  0.624
 0.616  0.622
 0.617  0.619
 0.618  0.617
 0.619  0.616
 0.620  0.616
 0.621  0.612
 0.622  0.606
 0.623  0.599
 0.624  0.595
 0.625  0.592
 0.626  0.586
 0.627  0.580
 0.628  0.575
 0.629  0.573
 0.630  0.568
 0.631  0.565
 0.632  0.564
 0.633  0.561
 0.634  0.558
 0.635  0.551
 0.636  0.546
 0.637  0.543
 0.638  0.539
 0.639  0.535
 0.640  0.529
 0.641  0.523
 0.642  0.522
 0.643  0.521
 0.644  0.519
 0.645  0.515
 0.646  0.511
 0.647  0.509
 0.648  0.506
 0.649  0.503
 0.650  0.497
 0.651  0.493
 0.652  0.490
 0.653  0.485
 0.654  0.481
 0.655  0.476
 0.656  0.470
 0.657  0.467
 0.658  0.468
 0.659  0.467
 0.660  0.466
 0.661  0.462
 0.662  0.459
 0.663  0.457
 0.664  0.458
 0.665  0.456
 0.666  0.454
 0.667  0.454
 0.668  0.451
 0.669  0.450
 0.670  0.448
 0.671  0.447
 0.672  0.446
 0.673  0.444
 0.674  0.443
 0.675  0.440
 0.676  0.438
 0.677  0.437
 0.678  0.435
 0.679  0.436
 0.680  0.435
 0.681  0.433
 0.682  0.431
 0.683  0.432
 0.684  0.433
 0.685  0.432
 0.686  0.432
 0.687  0.433
 0.688  0.430
 0.689  0.429
 0.690  0.430
 0.691  0.429
 0.692  0.427
 0.693  0.425
 0.694  0.425
 0.695  0.422
 0.696  0.422
 0.697  0.422
 0.698  0.420
 0.699  0.420
 0.700  0.416
 0.701  0.415
 0.702  0.414
 0.703  0.415
 0.704  0.415
 0.705  0.412
 0.706  0.411
 0.707  0.412
 0.708  0.413
 0.709  0.412
 0.710  0.413
 0.711  0.416
 0.712  0.423
 0.713  0.426
 0.714  0.430
 0.715  0.433
 0.716  0.437
 0.717  0.440
 0.718  0.444
 0.719  0.448
 0.720  0.447
 0.721  0.448
 0.722  0.447
 0.723  0.446
 0.724  0.447
 0.725  0.450
 0.726  0.453
 0.727  0.457
 0.728  0.458
 0.729  0.457
 0.730  0.458
 0.731  0.461
 0.732  0.465
 0.733  0.469
 0.734  0.473
 0.735  0.477
 0.736  0.480
 0.737  0.484
 0.738  0.487
 0.739  0.486
 0.740  0.488
 0.741  0.488
 0.742  0.490
 0.743  0.491
 0.744  0.492
 0.745  0.491
 0.746  0.493
 0.747  0.495
 0.748  0.495
 0.749  0.494
 0.750  0.497
 0.751  0.498
 0.752  0.499
 0.753  0.503
 0.754  0.505
 0.755  0.510
 0.756  0.515
 0.757  0.518
 0.758  0.520
 0.759  0.522
 0.760  0.522
 0.761  0.522
 0.762  0.524
 0.763  0.526
 0.764  0.529
 0.765  0.531
 0.766  0.531
 0.767  0.536
 0.768  0.538
 0.769  0.539
 0.770  0.541
 0.771  0.544
 0.772  0.545
 0.773  0.546
 0.774  0.544
 0.775  0.544
 0.776  0.547
 0.777  0.551
 0.778  0.552
 0.779  0.553
 0.780  0.557
 0.781  0.560
 0.782  0.560
 0.783  0.559
 0.784  0.560
 0.785  0.557
 0.786  0.558
 0.787  0.556
 0.788  0.556
 0.789  0.553
 0.790  0.553
 0.791  0.550
 0.792  0.547
 0.793  0.548
 0.794  0.548
 0.795  0.543
 0.796  0.540
 0.797  0.538
 0.798  0.538
 0.799  0.536
 0.800  0.533
 0.801  0.528
 0.802  0.524
 0.803  0.519
 0.804  0.515
 0.805  0.512
 0.806  0.510
 0.807  0.509
 0.808  0.507
 0.809  0.504
 0.810  0.501
 0.811  0.500
 0.812  0.498
 0.813  0.496
 0.814  0.494
 0.815  0.493
 0.816  0.491
 0.817  0.491
 0.818  0.489
 0.819  0.489
 0.820  0.483
 0.821  0.480
 0.822  0.476
 0.823  0.475
 0.824  0.472
 0.825  0.471
 0.826  0.471
 0.827  0.467
 0.828  0.464
 0.829  0.463
 0.830  0.463
 0.831  0.459
 0.832  0.456
 0.833  0.452
 0.834  0.449
 0.835  0.440
 0.836  0.433
 0.837  0.430
 0.838  0.424
 0.839  0.419
 0.840  0.416
 0.841  0.411
 0.842  0.407
 0.843  0.404
 0.844  0.398
 0.845  0.393
 0.846  0.389
 0.847  0.383
 0.848  0.379
 0.849  0.376
 0.850  0.369
 0.851  0.362
 0.852  0.359
 0.853  0.355
 0.854  0.350
 0.855  0.345
 0.856  0.341
 0.857  0.338
 0.858  0.333
 0.859  0.329
 0.860  0.325
 0.861  0.318
 0.862  0.311
 0.863  0.306
 0.864  0.303
 0.865  0.298
 0.866  0.295
 0.867  0.290
 0.868  0.286
 0.869  0.282
 0.870  0.279
 0.871  0.274
 0.872  0.271
 0.873  0.267
 0.874  0.262
 0.875  0.257
 0.876  0.253
 0.877  0.248
 0.878  0.244
 0.879  0.240
 0.880  0.236
 0.881  0.232
 0.882  0.228
 0.883  0.225
 0.884  0.223
 0.885  0.218
 0.886  0.214
 0.887  0.211
 0.888  0.210
 0.889  0.208
 0.890  0.207
 0.891  0.205
 0.892  0.205
 0.893  0.202
 0.894  0.196
 0.895  0.192
 0.896  0.189
 0.897  0.185
 0.898  0.181
 0.899  0.178
 0.900  0.175
 0.901  0.170
 0.902  0.167
 0.903  0.162
 0.904  0.158
 0.905  0.156
 0.906  0.153
 0.907  0.150
 0.908  0.148
 0.909  0.146
 0.910  0.143
 0.911  0.138
 0.912  0.134
 0.913  0.130
 0.914  0.127
 0.915  0.124
 0.916  0.120
 0.917  0.117
 0.918  0.112
 0.919  0.107
 0.920  0.101
 0.921  0.095
 0.922  0.092
 0.923  0.092
 0.924  0.089
 0.925  0.086
 0.926  0.083
 0.927  0.080
 0.928  0.075
 0.929  0.076
 0.930  0.074
 0.931  0.070
 0.932  0.064
 0.933  0.058
 0.934  0.056
 0.935  0.052
 0.936  0.048
 0.937  0.046
 0.938  0.044
 0.939  0.042
 0.940  0.039
 0.941  0.036
 0.942  0.036
 0.943  0.034
 0.944  0.030
 0.945  0.028
 0.946  0.028
 0.947  0.027
 0.948  0.027
 0.949  0.025
 0.950  0.023
 0.951  0.018
 0.952  0.015
 0.953  0.011
 0.954  0.008
 0.955  0.005
 0.956  0.003
 0.957  0.002
 0.958  0.001
 0.959 -0.002
 0.960 -0.008
 0.961 -0.012
 0.962 -0.016
 0.963 -0.017
 0.964 -0.019
 0.965 -0.024
 0.966 -0.025
 0.967 -0.025
 0.968 -0.027
 0.969 -0.029
 0.970 -0.031
 0.971 -0.031
 0.972 -0.032
 0.973 -0.036
 0.974 -0.035
 0.975 -0.033
 0.976 -0.035
 0.977 -0.036
 0.978 -0.038
 0.979 -0.037
 0.980 -0.036
 0.981 -0.032
 0.982 -0.030
 0.983 -0.031
 0.984 -0.031
 0.985 -0.031
 0.986 -0.032
 0.987 -0.029
 0.988 -0.027
 0.989 -0.029
 0.990 -0.031
 0.991 -0.035
 0.992 -0.035
 0.993 -0.036
 0.994 -0.034
 0.995 -0.033
 0.996 -0.031
 0.997 -0.028
 0.998 -0.025
 0.999 -0.021
 1.000 -0.018


==> originalfcn.dat <==
     x   f(x)
 0.000  0.040
 0.001  0.040
 0.002  0.040
 0.003  0.041
 0.004  0.041
 0.005  0.042
 0.006  0.043
 0.007  0.043
 0.008  0.044
 0.009  0.045
 0.010  0.046
 0.011  0.047
 0.012  0.048
 0.013  0.049
 0.014  0.051
 0.015  0.052
 0.016  0.053
 0.017  0.055
 0.018  0.056
 0.019  0.058
 0.020  0.060
 0.021  0.061
 0.022  0.063
 0.023  0.065
 0.024  0.067
 0.025  0.069
 0.026  0.071
 0.027  0.073
 0.028  0.075
 0.029  0.078
 0.030  0.080
 0.031  0.082
 0.032  0.085
 0.033  0.087
 0.034  0.090
 0.035  0.092
 0.036  0.095
 0.037  0.098
 0.038  0.100
 0.039  0.103
 0.040  0.106
 0.041  0.109
 0.042  0.112
 0.043  0.115
 0.044  0.118
 0.045  0.121
 0.046  0.124
 0.047  0.127
 0.048  0.130
 0.049  0.134
 0.050  0.137
 0.051  0.140
 0.052  0.143
 0.053  0.147
 0.054  0.150
 0.055  0.153
 0.056  0.157
 0.057  0.160
 0.058  0.163
 0.059  0.167
 0.060  0.170
 0.061  0.174
 0.062  0.177
 0.063  0.180
 0.064  0.184
 0.065  0.187
 0.066  0.190
 0.067  0.194
 0.068  0.197
 0.069  0.201
 0.070  0.204
 0.071  0.207
 0.072  0.210
 0.073  0.214
 0.074  0.217
 0.075  0.220
 0.076  0.223
 0.077  0.226
 0.078  0.229
 0.079  0.233
 0.080  0.236
 0.081  0.239
 0.082  0.241
 0.083  0.244
 0.084  0.247
 0.085  0.250
 0.086  0.253
 0.087  0.255
 0.088  0.258
 0.089  0.261
 0.090  0.263
 0.091  0.266
 0.092  0.268
 0.093  0.270
 0.094  0.272
 0.095  0.275
 0.096  0.277
 0.097  0.279
 0.098  0.281
 0.099  0.283
 0.100  0.285
 0.101  0.286
 0.102  0.288
 0.103  0.290
 0.104  0.291
 0.105  0.293
 0.106  0.294
 0.107  0.295
 0.108  0.297
 0.109  0.298
 0.110  0.299
 0.111  0.300
 0.112  0.301
 0.113  0.302
 0.114  0.303
 0.115  0.303
 0.116  0.304
 0.117  0.304
 0.118  0.305
 0.119  0.305
 0.120  0.306
 0.121  0.306
 0.122  0.306
 0.123  0.306
 0.124  0.306
 0.125  0.306
 0.126  0.306
 0.127  0.306
 0.128  0.306
 0.129  0.305
 0.130  0.305
 0.131  0.305
 0.132  0.304
 0.133  0.304
 0.134  0.303
 0.135  0.302
 0.136  0.302
 0.137  0.301
 0.138  0.300
 0.139  0.299
 0.140  0.298
 0.141  0.297
 0.142  0.296
 0.143  0.295
 0.144  0.294
 0.145  0.293
 0.146  0.292
 0.147  0.291
 0.148  0.290
 0.149  0.288
 0.150  0.287
 0.151  0.286
 0.152  0.285
 0.153  0.283
 0.154  0.282
 0.155  0.281
 0.156  0.279
 0.157  0.278
 0.158  0.276
 0.159  0.275
 0.160  0.274
 0.161  0.272
 0.162  0.271
 0.163  0.270
 0.164  0.268
 0.165  0.267
 0.166  0.265
 0.167  0.264
 0.168  0.263
 0.169  0.261
 0.170  0.260
 0.171  0.259
 0.172  0.258
 0.173  0.256
 0.174  0.255
 0.175  0.254
 0.176  0.253
 0.177  0.252
 0.178  0.251
 0.179  0.250
 0.180  0.249
 0.181  0.248
 0.182  0.247
 0.183  0.246
 0.184  0.245
 0.185  0.244
 0.186  0.243
 0.187  0.243
 0.188  0.242
 0.189  0.242
 0.190  0.241
 0.191  0.240
 0.192  0.240
 0.193  0.240
 0.194  0.239
 0.195  0.239
 0.196  0.239
 0.197  0.239
 0.198  0.238
 0.199  0.238
 0.200  0.238
 0.201  0.238
 0.202  0.238
 0.203  0.238
 0.204  0.239
 0.205  0.239
 0.206  0.239
 0.207  0.240
 0.208  0.240
 0.209  0.240
 0.210  0.241
 0.211  0.241
 0.212  0.242
 0.213  0.243
 0.214  0.243
 0.215  0.244
 0.216  0.245
 0.217  0.246
 0.218  0.247
 0.219  0.247
 0.220  0.248
 0.221  0.249
 0.222  0.250
 0.223  0.251
 0.224  0.253
 0.225  0.254
 0.226  0.255
 0.227  0.256
 0.228  0.257
 0.229  0.258
 0.230  0.260
 0.231  0.261
 0.232  0.262
 0.233  0.263
 0.234  0.265
 0.235  0.266
 0.236  0.267
 0.237  0.269
 0.238  0.270
 0.239  0.272
 0.240  0.273
 0.241  0.274
 0.242  0.276
 0.243  0.277
 0.244  0.278
 0.245  0.280
 0.246  0.281
 0.247  0.282
 0.248  0.284
 0.249  0.285
 0.250  0.286
 0.251  0.287
 0.252  0.289
 0.253  0.290
 0.254  0.291
 0.255  0.292
 0.256  0.293
 0.257  0.294
 0.258  0.295
 0.259  0.296
 0.260  0.297
 0.261  0.298
 0.262  0.299
 0.263  0.300
 0.264  0.301
 0.265  0.301
 0.266  0.302
 0.267  0.303
 0.268  0.303
 0.269  0.304
 0.270  0.304
 0.271  0.305
 0.272  0.305
 0.273  0.305
 0.274  0.305
 0.275  0.306
 0.276  0.306
 0.277  0.306
 0.278  0.306
 0.279  0.306
 0.280  0.305
 0.281  0.305
 0.282  0.305
 0.283  0.304
 0.284  0.304
 0.285  0.304
 0.286  0.303
 0.287  0.302
 0.288  0.302
 0.289  0.301
 0.290  0.300
 0.291  0.299
 0.292  0.298
 0.293  0.297
 0.294  0.296
 0.295  0.295
 0.296  0.293
 0.297  0.292
 0.298  0.291
 0.299  0.289
 0.300  0.288
 0.301  0.286
 0.302  0.285
 0.303  0.283
 0.304  0.281
 0.305  0.279
 0.306  0.277
 0.307  0.275
 0.308  0.273
 0.309  0.271
 0.310  0.269
 0.311  0.267
 0.312  0.265
 0.313  0.263
 0.314  0.260
 0.315  0.258
 0.316  0.256
 0.317  0.253
 0.318  0.251
 0.319  0.248
 0.320  0.246
 0.321  0.243
 0.322  0.240
 0.323  0.238
 0.324  0.235
 0.325  0.232
 0.326  0.230
 0.327  0.227
 0.328  0.224
 0.329  0.221
 0.330  0.219
 0.331  0.216
 0.332  0.213
 0.333  0.210
 0.334  0.207
 0.335  0.204
 0.336  0.202
 0.337  0.199
 0.338  0.196
 0.339  0.193
 0.340  0.190
 0.341  0.187
 0.342  0.184
 0.343  0.182
 0.344  0.179
 0.345  0.176
 0.346  0.173
 0.347  0.171
 0.348  0.168
 0.349  0.165
 0.350  0.162
 0.351  0.160
 0.352  0.157
 0.353  0.154
 0.354  0.152
 0.355  0.149
 0.356  0.147
 0.357  0.144
 0.358  0.142
 0.359  0.139
 0.360  0.137
 0.361  0.135
 0.362  0.132
 0.363  0.130
 0.364  0.128
 0.365  0.126
 0.366  0.124
 0.367  0.122
 0.368  0.120
 0.369  0.118
 0.370  0.116
 0.371  0.114
 0.372  0.112
 0.373  0.110
 0.374  0.108
 0.375  0.107
 0.376  0.105
 0.377  0.104
 0.378  0.102
 0.379  0.101
 0.380  0.099
 0.381  0.098
 0.382  0.097
 0.383  0.096
 0.384  0.094
 0.385  0.093
 0.386  0.092
 0.387  0.091
 0.388  0.090
 0.389  0.089
 0.390  0.089
 0.391  0.088
 0.392  0.087
 0.393  0.086
 0.394  0.086
 0.395  0.085
 0.396  0.085
 0.397  0.084
 0.398  0.084
 0.399  0.083
 0.400  0.083
 0.401  0.083
 0.402  0.083
 0.403  0.083
 0.404  0.082
 0.405  0.082
 0.406  0.082
 0.407  0.082
 0.408  0.083
 0.409  0.083
 0.410  0.083
 0.411  0.083
 0.412  0.083
 0.413  0.084
 0.414  0.084
 0.415  0.084
 0.416  0.085
 0.417  0.085
 0.418  0.086
 0.419  0.086
 0.420  0.087
 0.421  0.087
 0.422  0.088
 0.423  0.089
 0.424  0.089
 0.425  0.090
 0.426  0.091
 0.427  0.092
 0.428  0.092
 0.429  0.093
 0.430  0.094
 0.431  0.095
 0.432  0.096
 0.433  0.097
 0.434  0.098
 0.435  0.099
 0.436  0.100
 0.437  0.101
 0.438  0.102
 0.439  0.103
 0.440  0.104
 0.441  0.105
 0.442  0.106
 0.443  0.107
 0.444  0.109
 0.445  0.110
 0.446  0.111
 0.447  0.112
 0.448  0.113
 0.449  0.115
 0.450  0.116
 0.451  0.117
 0.452  0.119
 0.453  0.120
 0.454  0.121
 0.455  0.123
 0.456  0.124
 0.457  0.125
 0.458  0.127
 0.459  0.128
 0.460  0.130
 0.461  0.131
 0.462  0.133
 0.463  0.134
 0.464  0.136
 0.465  0.137
 0.466  0.139
 0.467  0.140
 0.468  0.142
 0.469  0.143
 0.470  0.145
 0.471  0.147
 0.472  0.148
 0.473  0.150
 0.474  0.152
 0.475  0.153
 0.476  0.155
 0.477  0.157
 0.478  0.159
 0.479  0.161
 0.480  0.162
 0.481  0.164
 0.482  0.166
 0.483  0.168
 0.484  0.170
 0.485  0.172
 0.486  0.174
 0.487  0.176
 0.488  0.178
 0.489  0.180
 0.490  0.182
 0.491  0.184
 0.492  0.186
 0.493  0.189
 0.494  0.191
 0.495  0.193
 0.496  0.195
 0.497  0.198
 0.498  0.200
 0.499  0.202
 0.500  0.205
 0.501  0.207
 0.502  0.210
 0.503  0.212
 0.504  0.215
 0.505  0.217
 0.506  0.220
 0.507  0.223
 0.508  0.225
 0.509  0.228
 0.510  0.231
 0.511  0.233
 0.512  0.236
 0.513  0.239
 0.514  0.242
 0.515  0.245
 0.516  0.248
 0.517  0.251
 0.518  0.254
 0.519  0.257
 0.520  0.260
 0.521  0.263
 0.522  0.266
 0.523  0.269
 0.524  0.272
 0.525  0.275
 0.526  0.278
 0.527  0.282
 0.528  0.285
 0.529  0.288
 0.530  0.291
 0.531  0.295
 0.532  0.298
 0.533  0.301
 0.534  0.305
 0.535  0.308
 0.536  0.311
 0.537  0.315
 0.538  0.318
 0.539  0.321
 0.540  0.325
 0.541  0.328
 0.542  0.332
 0.543  0.335
 0.544  0.338
 0.545  0.342
 0.546  0.345
 0.547  0.348
 0.548  0.352
 0.549  0.355
 0.550  0.359
 0.551  0.362
 0.552  0.365
 0.553  0.369
 0.554  0.372
 0.555  0.375
 0.556  0.378
 0.557  0.382
 0.558  0.385
 0.559  0.388
 0.560  0.391
 0.561  0.394
 0.562  0.397
 0.563  0.400
 0.564  0.403
 0.565  0.406
 0.566  0.409
 0.567  0.412
 0.568  0.415
 0.569  0.418
 0.570  0.420
 0.571  0.423
 0.572  0.426
 0.573  0.428
 0.574  0.431
 0.575  0.433
 0.576  0.436
 0.577  0.438
 0.578  0.440
 0.579  0.442
 0.580  0.444
 0.581  0.446
 0.582  0.448
 0.583  0.450
 0.584  0.452
 0.585  0.454
 0.586  0.456
 0.587  0.457
 0.588  0.459
 0.589  0.460
 0.590  0.462
 0.591  0.463
 0.592  0.464
 0.593  0.465
 0.594  0.466
 0.595  0.467
 0.596  0.468
 0.597  0.469
 0.598  0.469
 0.599  0.470
 0.600  0.471
 0.601  0.471
 0.602  0.471
 0.603  0.472
 0.604  0.472
 0.605  0.472
 0.606  0.472
 0.607  0.472
 0.608  0.471
 0.609  0.471
 0.610  0.471
 0.611  0.470
 0.612  0.470
 0.613  0.469
 0.614  0.469
 0.615  0.468
 0.616  0.467
 0.617  0.466
 0.618  0.465
 0.619  0.464
 0.620  0.463
 0.621  0.461
 0.622  0.460
 0.623  0.459
 0.624  0.457
 0.625  0.456
 0.626  0.454
 0.627  0.452
 0.628  0.451
 0.629  0.449
 0.630  0.447
 0.631  0.445
 0.632  0.443
 0.633  0.441
 0.634  0.439
 0.635  0.437
 0.636  0.435
 0.637  0.433
 0.638  0.431
 0.639  0.428
 0.640  0.426
 0.641  0.424
 0.642  0.421
 0.643  0.419
 0.644  0.416
 0.645  0.414
 0.646  0.411
 0.647  0.409
 0.648  0.406
 0.649  0.404
 0.650  0.401
 0.651  0.399
 0.652  0.396
 0.653  0.394
 0.654  0.391
 0.655  0.389
 0.656  0.386
 0.657  0.384
 0.658  0.381
 0.659  0.379
 0.660  0.376
 0.661  0.374
 0.662  0.371
 0.663  0.369
 0.664  0.367
 0.665  0.364
 0.666  0.362
 0.667  0.360
 0.668  0.358
 0.669  0.355
 0.670  0.353
 0.671  0.351
 0.672  0.349
 0.673  0.347
 0.674  0.345
 0.675  0.343
 0.676  0.342
 0.677  0.340
 0.678  0.338
 0.679  0.337
 0.680  0.335
 0.681  0.333
 0.682  0.332
 0.683  0.331
 0.684  0.329
 0.685  0.328
 0.686  0.327
 0.687  0.326
 0.688  0.325
 0.689  0.324
 0.690  0.323
 0.691  0.323
 0.692  0.322
 0.693  0.321
 0.694  0.321
 0.695  0.320
 0.696  0.320
 0.697  0.320
 0.698  0.320
 0.699  0.320
 0.700  0.320
 0.701  0.320
 0.702  0.320
 0.703  0.320
 0.704  0.320
 0.705  0.321
 0.706  0.321
 0.707  0.322
 0.708  0.323
 0.709  0.323
 0.710  0.324
 0.711  0.325
 0.712  0.326
 0.713  0.327
 0.714  0.328
 0.715  0.329
 0.716  0.331
 0.717  0.332
 0.718  0.333
 0.719  0.335
 0.720  0.336
 0.721  0.338
 0.722  0.340
 0.723  0.341
 0.724  0.343
 0.725  0.345
 0.726  0.347
 0.727  0.349
 0.728  0.351
 0.729  0.353
 0.730  0.355
 0.731  0.357
 0.732  0.360
 0.733  0.362
 0.734  0.364
 0.735  0.366
 0.736  0.369
 0.737  0.371
 0.738  0.373
 0.739  0.376
 0.740  0.378
 0.741  0.381
 0.742  0.383
 0.743  0.386
 0.744  0.388
 0.745  0.391
 0.746  0.393
 0.747  0.396
 0.748  0.398
 0.749  0.401
 0.750  0.403
 0.751  0.405
 0.752  0.408
 0.753  0.410
 0.754  0.413
 0.755  0.415
 0.756  0.418
 0.757  0.420
 0.758  0.422
 0.759  0.425
 0.760  0.427
 0.761  0.429
 0.762  0.431
 0.763  0.433
 0.764  0.436
 0.765  0.438
 0.766  0.440
 0.767  0.442
 0.768  0.444
 0.769  0.445
 0.770  0.447
 0.771  0.449
 0.772  0.451
 0.773  0.452
 0.774  0.454
 0.775  0.455
 0.776  0.457
 0.777  0.458
 0.778  0.460
 0.779  0.461
 0.780  0.462
 0.781  0.463
 0.782  0.464
 0.783  0.465
 0.784  0.466
 0.785  0.467
 0.786  0.467
 0.787  0.468
 0.788  0.468
 0.789  0.469
 0.790  0.469
 0.791  0.470
 0.792  0.470
 0.793  0.470
 0.794  0.470
 0.795  0.470
 0.796  0.470
 0.797  0.470
 0.798  0.469
 0.799  0.469
 0.800  0.468
 0.801  0.468
 0.802  0.467
 0.803  0.467
 0.804  0.466
 0.805  0.465
 0.806  0.464
 0.807  0.463
 0.808  0.462
 0.809  0.461
 0.810  0.459
 0.811  0.458
 0.812  0.457
 0.813  0.455
 0.814  0.454
 0.815  0.452
 0.816  0.450
 0.817  0.448
 0.818  0.447
 0.819  0.445
 0.820  0.443
 0.821  0.441
 0.822  0.438
 0.823  0.436
 0.824  0.434
 0.825  0.432
 0.826  0.429
 0.827  0.427
 0.828  0.424
 0.829  0.422
 0.830  0.419
 0.831  0.417
 0.832  0.414
 0.833  0.411
 0.834  0.409
 0.835  0.406
 0.836  0.403
 0.837  0.400
 0.838  0.397
 0.839  0.394
 0.840  0.391
 0.841  0.388
 0.842  0.385
 0.843  0.382
 0.844  0.379
 0.845  0.376
 0.846  0.373
 0.847  0.369
 0.848  0.366
 0.849  0.363
 0.850  0.360
 0.851  0.356
 0.852  0.353
 0.853  0.350
 0.854  0.347
 0.855  0.343
 0.856  0.340
 0.857  0.337
 0.858  0.333
 0.859  0.330
 0.860  0.327
 0.861  0.323
 0.862  0.320
 0.863  0.317
 0.864  0.314
 0.865  0.310
 0.866  0.307
 0.867  0.304
 0.868  0.300
 0.869  0.297
 0.870  0.294
 0.871  0.291
 0.872  0.287
 0.873  0.284
 0.874  0.281
 0.875  0.278
 0.876  0.274
 0.877  0.271
 0.878  0.268
 0.879  0.265
 0.880  0.262
 0.881  0.259
 0.882  0.256
 0.883  0.252
 0.884  0.249
 0.885  0.246
 0.886  0.243
 0.887  0.240
 0.888  0.237
 0.889  0.234
 0.890  0.232
 0.891  0.229
 0.892  0.226
 0.893  0.223
 0.894  0.220
 0.895  0.217
 0.896  0.214
 0.897  0.212
 0.898  0.209
 0.899  0.206
 0.900  0.203
 0.901  0.201
 0.902  0.198
 0.903  0.195
 0.904  0.193
 0.905  0.190
 0.906  0.187
 0.907  0.185
 0.908  0.182
 0.909  0.180
 0.910  0.177
 0.911  0.175
 0.912  0.172
 0.913  0.170
 0.914  0.167
 0.915  0.165
 0.916  0.162
 0.917  0.160
 0.918  0.157
 0.919  0.155
 0.920  0.153
 0.921  0.150
 0.922  0.148
 0.923  0.146
 0.924  0.143
 0.925  0.141
 0.926  0.139
 0.927  0.136
 0.928  0.134
 0.929  0.132
 0.930  0.130
 0.931  0.128
 0.932  0.125
 0.933  0.123
 0.934  0.121
 0.935  0.119
 0.936  0.117
 0.937  0.115
 0.938  0.113
 0.939  0.111
 0.940  0.109
 0.941  0.106
 0.942  0.104
 0.943  0.102
 0.944  0.100
 0.945  0.098
 0.946  0.096
 0.947  0.095
 0.948  0.093
 0.949  0.091
 0.950  0.089
 0.951  0.087
 0.952  0.085
 0.953  0.083
 0.954  0.082
 0.955  0.080
 0.956  0.078
 0.957  0.076
 0.958  0.075
 0.959  0.073
 0.960  0.071
 0.961  0.070
 0.962  0.068
 0.963  0.067
 0.964  0.065
 0.965  0.064
 0.966  0.062
 0.967  0.061
 0.968  0.059
 0.969  0.058
 0.970  0.057
 0.971  0.055
 0.972  0.054
 0.973  0.053
 0.974  0.052
 0.975  0.051
 0.976  0.050
 0.977  0.049
 0.978  0.048
 0.979  0.047
 0.980  0.046
 0.981  0.045
 0.982  0.044
 0.983  0.043
 0.984  0.043
 0.985  0.042
 0.986  0.041
 0.987  0.041
 0.988  0.040
 0.989  0.040
 0.990  0.040
 0.991  0.039
 0.992  0.039
 0.993  0.039
 0.994  0.039
 0.995  0.039
 0.996  0.039
 0.997  0.039
 0.998  0.039
 0.999  0.039
 1.000  0.040

